Learning Heterogeneous Agent Cooperation via Multiagent League Training

Many multiagent systems in the real world include multiple types of agents with different abilities and functionality. Such heterogeneous multiagent systems have significant practical advantages. However, they also come with challenges compared with homogeneous systems for multiagent reinforcement learning, such as the non-stationary problem and the policy version iteration issue. This work proposes a general-purpose reinforcement learning algorithm named Heterogeneous League Training (HLT) to address heterogeneous multiagent problems. HLT keeps track of a pool of policies that agents have explored during training, gathering a league of heterogeneous policies to facilitate future policy optimization. Moreover, a hyper-network is introduced to increase the diversity of agent behaviors when collaborating with teammates having different levels of cooperation skills. We use heterogeneous benchmark tasks to demonstrate that (1) HLT promotes the success rate in cooperative heterogeneous tasks; (2) HLT is an effective approach to solving the policy version iteration problem; (3) HLT provides a practical way to assess the difficulty of learning each role in a heterogeneous team.

==> INSTALL.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> review_comments/Review2331.txt <==
Reviewer 4 of IFAC WC 2023 submission 1368

Comments to the author
======================

In this paper, the authors have proposed a novel
multi-agent general-purpose reinforcement learning
algorithm entitled Heterogeneous League Training. 
The novel method aims to enhance agents' policy
optimization and finetune their behavior such that the
communication and cooperation between diverse entities is
improved. The claims are validated by state-of-the-art
heterogeneous benchmarks.
The paper puts forward interesting improvements, but the
authors should consider the following recommendations:

From a language and grammar perspective, the authors need
to revise the manuscript to correct existing formatting and
typing errors, as well as, problems with the subject of the
sentences not matching the chosen verb form.
e.g page 6 Chapter 5.1. "The functionality of different
agents in UHMP is also shown in Fig.5 and Fig.5"

In the Introduction, more details should be given together with references about the non-stationary issue, as to give
an easier understanding to less experienced readers.

In the Related Work chapter, we feel that more comparisons
should be done with existing methods, going more in depth,
and include other state-of-the-art methods such as:
Fu, Qingxu, et al. "Learning Heterogeneous Agent
Cooperation via Multiagent League Training." arXiv preprint
arXiv:2211.11616 (2022).

Also, the authors should consider other relevant
heterogeneous settings outside robotics applications, for
example multi-agent settings found in games and their
corresponding environments (StarCraft II, Minecraft, Doom,
etc.):
Han, Lei, et al. "Tstarbot-x: An open-sourced and
comprehensive study for efficient league training in
starcraft ii full game." arXiv preprint arXiv:2011.13729
(2020).

To further improve the quality of this paper, a more
detailed analysis of the evolution of the bottleneck could
be included together with a quantitative analysis of the
learning difficulty for the attempted scenarios from
the benchmarks.

Additionally a more detailed presentation of the rewards
for each agent type together with the cumulative rewards
each agent and type brings could be another important
metric that can hint at better team compositions.

==> review_comments/Review2335.txt <==
Reviewer 6 of IFAC WC 2023 submission 1368

Comments to the author
======================

In this paper, the authors develop a general-purpose
reinforcement learning algorithm to handle the
heterogeneous multi-agent problem. It is an interesting
problem. However, there are several issues that need to be
addressed.

1. The main issue is that the proposed work does not fit
into the scope of IFAC well. The proposed work might fit
into the learning conference. 

2. The novelty of the proposed work is not clear. Although
the authors claim that the proposed work can better handle
the heterogeneous multi-agent system, how the heterogeneous
affects the multi-agent learning has not been better
clarified. 

3.The robustness and resiliency of the proposed learning
are not fully considered, which is critical for practical
applications. 

==> review_comments/Review47977.txt <==
Reviewer 7 of IFAC WC 2023 submission 1368

Comments to the author
======================

The paper proposes a general-purpose reinforcement learning
algorithm named as Heterogeneous League Training (HLT) to
address heterogeneous multi agent problems. The proposed
HLT inherits the property of league training AlphaStar
while at the same time considers different agent types to
formulate a pool of polices. Besides, a hyper-network is
introduced to increase the diversity of agent behaviours.

 The following comments may help the authors in revising
their paper:

1. Is there any relationship between the number of
different agent types n_j and that of leagues, i.e.,
|\mathcal{L}|? If there is, the authors should explain.

2. How do the authors train the hyper-network? Is it
supervised? How do the authors obtain data for \theta_h?

3. The figures should be near the texts citing them
firstly. Besides, on page 6, Section 5.1, Fig. 5 and Fig.
5, the authors should revise it.


==> review_comments/iThenticateScanResult.txt <==
IFAC WC 2023 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 1368 received a cumulative similarity score 14%.

For more information about the scan, log in at
https://ifac.papercept.net with your PIN 101511 and password, enter
your IFAC WC 2023 author workspace, and select the option 'Inspect the
reviews and decision letter' under 'Choose an option...' for submission
1368.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.

==> tex/errors.txt <==
定冠词
三单

ignore punctuation

==> tex/ref.txt <==
Calvo, J.A. and Dusparic, I. (2018). Heterogeneous multiagent deep reinforcement learning for traffic lights control. In AICS, 2-13.
Deka, A. and Sycara, K. (2021). Natural emergence of heterogeneous strategies in artificially intelligent competitive teams. In International Conference on Swarm Intelligence, 13-25. Springer.
Fard, E. and Selmic, R.R. (2022). Time-delayed data transmission in heterogeneous multi-agent deep reinforcement learning system. In 2022 30th Mediterranean Conference on Control and Automation (MED), 636-642. IEEE.
Fu, Q., Qiu, T., Yi, J., Pu, Z., Ai, X., and Yuan, W. (2022a). Solving the diffusion of responsibility problem in multiagent reinforcement learning with a policy resonance approach. arXiv preprint arXiv:2208.07753.
Fu, Q., Qiu, T., Yi, J., Pu, Z., and Wu, S. (2022b). Concentration network for reinforcement learning of large-scale multi-agent systems. Proceedings of the AAAI Conference on Artificial Intelligence, 36(9), 9341-9349. doi:10.1609/aaai.v36i9.21165.
Ha, D., Dai, A., and Le, Q.V. (2016). Hypernetworks. arXiv preprint arXiv:1609.09106.
Han, L., Xiong, J., Sun, P., Sun, X., Fang, M., Guo, Q., Chen, Q., Shi, T., Yu, H., Wu, X., et al. (2020).
Tstarbot-x: An open-sourced and comprehensive study for efficient league training in starcraft ii full game. arXiv preprint arXiv:2011.13729.
Hernandez-Leal, P., Kaisers, M., Baarslag, T., and De Cote, E.M. (2017). A survey of learning in multiagent environments: Dealing with non-stationarity. arXiv preprint arXiv:1707.09183.
Hu, J., Jiang, S., Harding, S.A., Wu, H., and wei Liao, S. (2021). Rethinking the implementation tricks and monotonicity constraint in cooperative multi-agent reinforcement learning.
Konda, V.R. and Tsitsiklis, J.N. (2000). Actor-critic algorithms. In Advances in Neural Information Processing Systems, 1008-1014.
Kr¨ose, B.J.A. (1995). Learning from delayed rewards. Robotics Auton. Syst., 15(4), 233-235. doi:10.1016/0921-8890(95)00026-C.
Lillicrap, T.P., Hunt, J.J., Pritzel, A., Heess, N., Erez, T., Tassa, Y., Silver, D., and Wierstra, D. (2015). Continuous control with deep reinforcement learning. arXiv preprint arXiv:1509.02971.
Lowe, R., Wu, Y., Tamar, A., Harb, J., Abbeel, P., and Mordatch, I. (2017). Multi-agent actor-critic for mixed cooperative-competitive environments. arXiv preprint arXiv:1706.02275, 6382-6393.
Oliehoek, F.A. and Amato, C. (2016). A concise introduction to decentralized POMDPs. Springer. 
Rashid, T., Farquhar, G., Peng, B., and Whiteson, S. (2020). Weighted qmix: Expanding monotonic value function factorisation. arXiv e-prints, arXiv-2006.
Rashid, T., Samvelyan, M., Schroeder, C., Farquhar, G., Foerster, J., and Whiteson, S. (2018). Qmix: Monotonic value function factorisation for deep multi-agent reinforcement learning. In International Conference on
Machine Learning, 4295-4304. PMLR. Samvelyan, M., Rashid, T., De Witt, C.S., Farquhar, G., Nardelli, N., Rudner, T.G., Hung, C.M., Torr, P.H., Foerster, J., and Whiteson, S. (2019). The starcraft multi-agent challenge. arXiv preprint arXiv:1902.04043, 2186-2188.
Sunehag, P., Lever, G., Gruslys, A., Czarnecki, W.M., Zambaldi, V., Jaderberg, M., Lanctot, M., Sonnerat, N., Leibo, J.Z., Tuyls, K., et al. (2017). Valuedecomposition networks for cooperative multi-agent learning. arXiv preprint arXiv:1706.05296.
Vinyals, O., Babuschkin, I., Czarnecki, W.M., Mathieu, M., Dudzik, A., Chung, J., Choi, D.H., Powell, R., Ewalds, T., Georgiev, P., et al. (2019). Grandmaster level in starcraft ii using multi-agent reinforcement learning. Nature, 575(7782), 350-354.
Ye, D., Liu, Z., Sun, M., Shi, B., Zhao, P., Wu, H., Yu, H., Yang, S., Wu, X., Guo, Q., et al. (2020). Mastering complex control in moba games with deep reinforcement learning. In Proceedings of the AAAI Conference on Artificial Intelligence, volume 34, 6672-6679.
Zhao, X., Zong, Q., Tian, B., Zhang, B., and You, M. (2019). Fast task allocation for heterogeneous unmanned aerial vehicles through reinforcement learning. Aerospace Science and Technology, 92, 588-594. doi:10.1016/j.ast.2019.06.024. 
Zheng, L., Yang, J., Cai, H., Zhou, M., Zhang, W., Wang, J., and Yu, Y. (2018). Magent: A many-agent reinforcement learning platform for artificial collective intelligence. In Proceedings of the AAAI Conference on Artificial Intelligence, volume 32.
